Quantitative modeling of streamer discharge branching in air

Streamer discharges are the primary mode of electric breakdown of air in lightning and high voltage technology. Streamer channels branch many times, which determines the developing tree-like discharge structure. Understanding these branched structures is for example important to describe streamer coronas in lightning research. We simulate branching of positive streamers in air using a 3D fluid model where photoionization is included as a discrete and stochastic process. The probability and morphology of branching are in good agreement with dedicated experiments. This demonstrates that photoionization indeed provides the noise that triggers branching, and we show that branching is remarkably sensitive to the amount of photoionization. Our comparison is therefore one of the first sensitive tests for Zheleznyak's photoionization model, confirming its validity.

==> data/first_branching_experiment_15kv.txt <==
6.0
6.3
5.4
4.5
5.3
3.4
6.5
5.0
4.0
5.0
4.2
7.0
5.2
6.0
5.2
5.7
6.0
4.6
3.8
5.0
4.8
3.2
5.6


==> data/first_branching_experiment_17kv.txt <==
5.4
4.0
4.8
3.7
4.1
5.8
4.0
4.0
5.8
4.5
5.0
5.6
3.2
4.8
5.8
4.8
5.0
6.0
4.6
4.4
3.5
2.6
2.8
4.2
4.0
4.0
3.4
4.0
5.8
3.8


==> data/first_branching_experiment_19kv.txt <==
4.2
5.1
4.0
4.2
4.0
4.0
3.5
4.6
3.3
3.1
4.5
3.7
2.6
4.1
5.2
5.0
3.0
3.6
3.8
4.0
3.2
4.2
5.5
5.0
5.0
4.8
5.5
4.0
4.0
4.3
4.4
4.9


==> data/first_branching_simulation_15kv.txt <==
0.02870034
0.04623954
0.04948714
0.0572924
0.05251889
0.02715846
0.02905722
0.04266794
0.06150999
0.043
0.03417929
0.05773196
0.04831407
0.05610738
0.02595081
0.04514674
0.03397025
0.05571888
0.04292717
0.05861173
0.0541535
0.06369197
0.05758336
0.04407038
0.05563071
0.05018715
0.0550861
0.04039015
0.02617722
0.0509149
0.03688811
0.04678982
0.05911757
0.02688108
0.03857737
0.03954088
0.05506076
0.04408993
0.05178033
0.05698125
0.04009414
0.03894172
0.05413298
0.02241799


==> data/first_branching_simulation_17kv.txt <==
0.03518551
0.03688401
0.04886201
0.03122788
0.03512764
0.04515558
0.02736316
0.04048188
0.04594913
0.02171025
0.03755968
0.02551842
0.05038595
0.02550476
0.05326866
0.03518367
0.02393792
0.05202384
0.04171745
0.04830809
0.03699326
0.02673222
0.04421555
0.03795811
0.04770244
0.0305938
0.03650029
0.03652569
0.05194336
0.02559882
0.04312175
0.04260024
0.04670216
0.04867166



==> data/first_branching_simulation_19kv.txt <==
0.04233181
0.03442877
0.05190389
0.04585375
0.03615197
0.05014165
0.04893454
0.04151778
0.02692824
0.03232599
0.03491143
0.02732383
0.04829446
0.03390049
0.04042154
0.04824609
0.03422625
0.03947354
0.03281701
0.04508369
0.04576476
0.04120415

